NLO QCD corrections to top anti-top bottom anti-bottom production at the LHC: 2. full hadronic results

We present predictions for top anti-top bottom anti-bottom production at the LHC in next-to-leading order QCD. The precise description of this background process is a prerequisite to observe associated top anti-top Higgs production in the Higgs -> bottom anti-bottom decay channel and to directly measure the top-quark Yukawa coupling at the LHC. The leading-order cross section is extremely sensitive to scale variations. We observe that the traditional scale choice adopted in ATLAS simulations underestimates the top anti-top bottom anti-bottom background by a factor two and introduce a new dynamical scale that stabilizes the perturbative predictions. We study various kinematic distributions and observe that the corrections have little impact on their shapes if standard cuts are applied. In the regime of highly boosted Higgs bosons, which offers better perspectives to observe the top anti-top Higgs signal, we find significant distortions of the kinematic distributions. The one-loop amplitudes are computed using process-independent algebraic manipulations of Feynman diagrams and numerical tensor reduction. We find that this approach provides very high numerical stability and CPU efficiency.

==> plots/mbb100/distb.mbb10.txt <==
FILE QUARANTINED
----------------

The original contents of this file have been replaced with
this message because of its characteristics.
File name: "distb.mbb100.uu->distb.mbb100.tar.gz->Unknown->distb.mbb100.uu"
Virus name: "CorruptedCompressedUuencodeFile"


==> plots/ptbb200/distb.ptbb20.txt <==
FILE QUARANTINED
----------------

The original contents of this file have been replaced with
this message because of its characteristics.
File name: "distb.ptbb200.uu->distb.ptbb200.tar.gz->Unknown->distb.ptbb200.uu"
Virus name: "CorruptedCompressedUuencodeFile"

